Scavenger 0.1: A Theorem Prover Based on Conflict Resolution

This paper introduces Scavenger, the first theorem prover for pure first-order logic without equality based on the new conflict resolution calculus. Conflict resolution has a restricted resolution inference rule that resembles (a first-order generalization of) unit propagation as well as a rule for assuming decision literals and a rule for deriving new clauses by (a first-order generalization of) conflict-driven clause learning.

==> data/ep-scavenger.csv <==
LAT264-2.p,0.0,1.7
LAT261-2.p,0.0,1.73
LAT260-2.p,0.0,1.68
LAT270-2.p,0.0,1.8
LAT265-2.p,0.0,1.69
LAT273-2.p,0.0,1.95
LAT267-2.p,0.0,1.67
LAT272-2.p,0.0,1.79
GEO079-1.p,0.0,1.87
RNG006-2.p,0.0,3.64
RNG005-2.p,0.0,3.48
RNG037-2.p,0.0,3.05
RNG001-3.p,0.0,2.76
LCL357-1.p,0.0,1.87
LCL171-1.p,0.0,1.99
LCL187-1.p,0.0,2.32
LCL178-1.p,0.0,2.23
LCL361-1.p,0.0,2.21
LCL194-1.p,0.0,2.47
LCL230-2.p,0.0,1.69
LCL033-1.p,0.0,2.06
LCL204-1.p,0.0,11.92
LCL082-1.p,0.0,5.82
LCL438-2.p,0.0,1.93
LCL195-1.p,0.0,21.69
LCL439-2.p,0.0,2.03
LCL430-2.p,0.0,2.2
LCL360-1.p,0.0,1.92
LCL176-1.p,0.0,1.99
LCL207-1.p,0.0,12.21
LCL175-1.p,0.0,1.97
LCL437-2.p,0.0,1.9
LCL117-1.p,0.0,1.82
LCL111-1.p,0.0,2.92
LCL188-1.p,0.0,2.22
LCL076-3.p,0.0,4.82
LCL106-1.p,0.0,26.44
LCL172-1.p,0.0,2.02
LCL130-1.p,0.0,3.91
LCL173-1.p,0.0,2.0
LCL043-1.p,0.0,1.98
LCL363-1.p,0.0,38.63
LCL007-1.p,0.0,1.86
LCL215-1.p,0.0,19.74
LCL174-1.p,0.0,1.99
LCL185-1.p,0.0,1.96
LCL429-2.p,0.0,2.25
LCL445-2.p,0.0,2.11
LCL414-1.p,0.0,1.88
LCL169-1.p,0.0,2.01
LCL238-1.p,0.0,11.0
LCL189-1.p,0.0,2.35
LCL006-1.p,0.0,67.65
LCL213-1.p,0.0,21.25
LCL035-1.p,0.0,2.05
LCL211-1.p,0.0,12.85
LCL216-1.p,0.0,16.01
LCL008-1.p,0.0,2.1
LCL206-1.p,0.0,12.75
LCL362-1.p,0.0,2.19
LCL446-2.p,0.0,1.92
LCL046-1.p,0.0,1.84
LCL170-1.p,0.0,1.97
LCL435-2.p,0.0,1.83
LCL041-1.p,0.0,9.96
LCL199-1.p,0.0,8.9
LCL212-1.p,0.0,20.93
LCL118-1.p,0.0,20.67
LCL201-1.p,0.0,12.06
LCL077-2.p,0.0,4.83
LCL190-1.p,0.0,1.99
LCL356-1.p,0.0,43.1
LCL398-1.p,0.0,2.21
LCL440-2.p,0.0,1.71
LCL226-1.p,0.0,1.99
LCL076-2.p,0.0,1.92
LCL433-2.p,0.0,2.05
LCL096-1.p,0.0,3.01
LCL186-1.p,0.0,1.96
LCL443-2.p,0.0,2.1
LCL197-1.p,0.0,2.36
LCL432-2.p,0.0,1.73
LCL203-1.p,0.0,12.7
LCL177-1.p,0.0,2.16
LCL027-1.p,0.0,2.41
LCL193-1.p,0.0,2.44
LCL079-1.p,0.0,2.81
LCL355-1.p,0.0,1.88
LCL181-2.p,0.0,1.7
LCL200-1.p,0.0,8.89
LCL236-1.p,0.0,2.62
LCL097-1.p,0.0,7.4
LCL397-1.p,0.0,38.21
LCL441-2.p,0.0,1.87
LCL436-2.p,0.0,1.86
LCL044-1.p,0.0,7.98
LCL358-1.p,0.0,42.66
LCL447-2.p,0.0,1.87
LCL013-1.p,0.0,1.78
LCL126-1.p,0.0,22.29
LCL182-1.p,0.0,19.07
LCL192-1.p,0.0,2.33
SYN102-1.007.007.p,0.0,50.64
SYN143-1.p,0.0,15.79
SYN049-1.p,0.0,1.7
SYN570-1.p,0.0,2.24
SYN686-1.p,0.0,11.01
SYN561-1.p,0.0,9.68
SYN231-1.p,0.0,6.24
SYN280-1.p,0.0,5.65
SYN211-1.p,0.0,7.95
SYN168-1.p,0.0,6.28
SYN281-1.p,0.0,5.78
SYN073-1.p,0.0,1.69
SYN685-1.p,0.0,18.59
SYN244-1.p,0.0,5.54
SYN070-1.p,0.0,2.04
SYN230-1.p,0.0,6.11
SYN184-1.p,0.0,5.61
SYN053-1.p,0.0,1.79
SYN249-1.p,0.0,6.2
SYN124-1.p,0.0,6.22
SYN125-1.p,0.0,6.15
SYN141-1.p,0.0,10.15
SYN045-1.p,0.0,1.72
SYN257-1.p,0.0,5.51
SYN581-1.p,0.0,2.74
SYN605-1.p,0.0,25.27
SYN198-1.p,0.0,5.65
SYN156-1.p,0.0,12.97
SYN692-1.p,0.0,17.88
SYN682-1.p,0.0,20.54
SYN724-1.p,0.0,1.78
SYN238-1.p,0.0,5.75
SYN060-1.p,0.0,1.75
SYN008-1.p,0.0,1.72
SYN340-1.p,0.0,1.69
SYN670-1.p,0.0,9.3
SYN209-1.p,0.0,7.72
SYN114-1.p,0.0,6.55
SYN106-1.p,0.0,5.65
SYN081-1.p,0.0,1.73
SYN142-1.p,0.0,16.01
SYN149-1.p,0.0,5.77
SYN233-1.p,0.0,6.34
SYN241-1.p,0.0,5.66
SYN297-1.p,0.0,5.69
SYN147-1.p,0.0,5.74
SYN253-1.p,0.0,9.95
SYN710-1.p,0.0,3.43
SYN010-1.005.005.p,0.0,2.05
SYN062-1.p,0.0,1.76
SYN693-1.p,0.0,17.0
SYN121-1.p,0.0,7.76
SYN268-1.p,0.0,6.2
SYN288-1.p,0.0,5.64
SYN262-1.p,0.0,5.6
SYN727-1.p,0.0,1.74
SYN171-1.p,0.0,12.98
SYN192-1.p,0.0,9.86
SYN264-1.p,0.0,5.52
SYN014-2.p,0.0,2.23
SYN651-1.p,0.0,2.98
SYN691-1.p,0.0,4.73
SYN063-1.p,0.0,1.79
SYN207-1.p,0.0,9.94
SYN104-1.p,0.0,5.62
SYN671-1.p,0.0,9.12
SYN270-1.p,0.0,7.83
SYN188-1.p,0.0,5.5
SYN138-1.p,0.0,9.95
SYN191-1.p,0.0,6.11
SYN164-1.p,0.0,5.65
SYN155-1.p,0.0,9.88
SYN276-1.p,0.0,5.59
SYN234-1.p,0.0,6.27
SYN273-1.p,0.0,7.77
SYN245-1.p,0.0,5.62
SYN217-1.p,0.0,5.63
SYN163-1.p,0.0,16.16
SYN675-1.p,0.0,20.9
SYN221-1.p,0.0,6.32
SYN583-1.p,0.0,2.77
SYN187-1.p,0.0,5.62
SYN134-1.p,0.0,5.58
SYN295-1.p,0.0,5.63
SYN568-1.p,0.0,2.33
SYN236-1.p,0.0,6.4
SYN044-1.p,0.0,1.73
SYN057-1.p,0.0,1.8
SYN146-1.p,0.0,5.61
SYN199-1.p,0.0,5.66
SYN346-1.p,0.0,1.75
SYN274-1.p,0.0,5.67
SYN140-1.p,0.0,10.01
SYN567-1.p,0.0,2.14
SYN047-1.p,0.0,1.7
SYN165-1.p,0.0,5.56
SYN144-1.p,0.0,7.67
SYN566-1.p,0.0,2.26
SYN119-1.p,0.0,5.55
SYN003-1.006.p,0.0,1.88
SYN160-1.p,0.0,10.19
SYN350-1.p,0.0,2.02
SYN214-1.p,0.0,13.59
SYN603-1.p,0.0,104.83
SYN224-1.p,0.0,6.23
SYN331-1.p,0.0,1.87
SYN116-1.p,0.0,7.71
SYN289-1.p,0.0,5.69
SYN180-1.p,0.0,10.01
SYN349-1.p,0.0,2.29
SYN580-1.p,0.0,4.95
SYN103-1.p,0.0,5.56
SYN915-1.p,0.0,1.62
SYN624-1.p,0.0,3.57
SYN585-1.p,0.0,63.93
SYN555-1.p,0.0,2.13
SYN290-1.p,0.0,5.55
SYN200-1.p,0.0,5.6
SYN172-1.p,0.0,5.52
SYN009-4.p,0.0,1.89
SYN263-1.p,0.0,6.27
SYN251-1.p,0.0,5.58
SYN698-1.p,0.0,31.31
SYN285-1.p,0.0,5.57
SYN096-1.008.p,0.0,2.61
SYN223-1.p,0.0,6.25
SYN240-1.p,0.0,5.6
SYN185-1.p,0.0,5.52
SYN261-1.p,0.0,5.68
SYN291-1.p,0.0,5.77
SYN582-1.p,0.0,2.71
SYN015-2.p,0.0,3.88
SYN203-1.p,0.0,7.79
SYN111-1.p,0.0,6.14
SYN672-1.p,0.0,3.12
SYN681-1.p,0.0,21.45
SYN126-1.p,0.0,6.11
SYN321-1.p,0.0,1.77
SYN212-1.p,0.0,7.8
SYN714-1.p,0.0,4.28
SYN246-1.p,0.0,5.53
SYN107-1.p,0.0,5.56
SYN050-1.p,0.0,1.73
SYN068-1.p,0.0,1.81
SYN061-1.p,0.0,1.77
SYN197-1.p,0.0,5.58
SYN032-1.p,0.0,1.77
SYN669-1.p,0.0,10.2
SYN201-1.p,0.0,6.1
SYN239-1.p,0.0,5.6
SYN048-1.p,0.0,1.64
SYN158-1.p,0.0,10.04
SYN590-1.p,0.0,8.28
SYN033-1.p,0.0,1.85
SYN621-1.p,0.0,3.53
SYN243-1.p,0.0,5.64
SYN326-1.p,0.0,1.88
SYN228-1.p,0.0,6.32
SYN178-1.p,0.0,7.84
SYN587-1.p,0.0,2.67
SYN100-1.005.p,0.0,2.62
SYN196-1.p,0.0,5.64
SYN129-1.p,0.0,10.27
SYN152-1.p,0.0,5.6
SYN279-1.p,0.0,5.65
SYN668-1.p,0.0,10.31
SYN079-1.p,0.0,1.77
SYN195-1.p,0.0,9.87
SYN157-1.p,0.0,7.72
SYN137-1.p,0.0,9.83
SYN343-1.p,0.0,1.76
SYN339-1.p,0.0,1.74
SYN210-1.p,0.0,7.66
SYN554-1.p,0.0,86.59
SYN205-1.p,0.0,9.91
SYN069-1.p,0.0,1.95
SYN051-1.p,0.0,1.74
SYN009-2.p,0.0,1.89
SYN113-1.p,0.0,6.24
SYN341-1.p,0.0,1.7
SYN227-1.p,0.0,6.14
SYN284-1.p,0.0,5.66
SYN293-1.p,0.0,5.65
SYN095-1.002.p,0.0,1.84
SYN054-1.p,0.0,1.81
SYN031-1.p,0.0,1.79
SYN315-1.p,0.0,1.76
SYN719-1.p,0.0,4.02
SYN626-1.p,0.0,2.63
SYN250-1.p,0.0,7.91
SYN562-1.p,0.0,2.18
SYN161-1.p,0.0,10.43
SYN148-1.p,0.0,6.24
SYN099-1.003.p,0.0,2.26
SYN674-1.p,0.0,19.87
SYN009-3.p,0.0,1.94
SYN676-1.p,0.0,19.51
SYN219-1.p,0.0,7.87
SYN338-1.p,0.0,1.68
SYN145-1.p,0.0,5.7
SYN218-1.p,0.0,5.7
SYN011-1.p,0.0,1.89
SYN232-1.p,0.0,6.15
SYN286-1.p,0.0,5.62
SYN046-1.p,0.0,1.65
SYN258-1.p,0.0,5.63
SYN167-1.p,0.0,5.84
SYN298-1.p,0.0,7.8
SYN190-1.p,0.0,10.04
SYN177-1.p,0.0,6.19
SYN282-1.p,0.0,5.61
SYN277-1.p,0.0,5.72
SYN259-1.p,0.0,5.54
SYN159-1.p,0.0,15.94
SYN347-1.p,0.0,2.02
SYN680-1.p,0.0,20.49
SYN169-1.p,0.0,6.31
SYN110-1.p,0.0,7.54
SYN115-1.p,0.0,9.87
SYN038-1.p,0.0,92.28
SYN058-1.p,0.0,1.8
SYN065-1.p,0.0,1.83
SYN248-1.p,0.0,6.1
SYN265-1.p,0.0,6.27
SYN247-1.p,0.0,5.66
SYN260-1.p,0.0,5.62
SYN666-1.p,0.0,9.86
SYN667-1.p,0.0,9.88
SYN255-1.p,0.0,5.62
SYN153-1.p,0.0,6.32
SYN296-1.p,0.0,5.64
SYN300-1.p,0.0,7.55
SYN677-1.p,0.0,19.06
SYN336-1.p,0.0,1.72
SYN183-1.p,0.0,7.76
SYN283-1.p,0.0,5.52
SYN135-1.p,0.0,6.32
SYN559-1.p,0.0,8.68
SYN235-1.p,0.0,6.18
SYN620-1.p,0.0,2.9
SYN256-1.p,0.0,5.8
SYN597-1.p,0.0,2.8
SYN602-1.p,0.0,107.63
SYN630-1.p,0.0,2.86
SYN721-1.p,0.0,1.73
SYN216-1.p,0.0,5.54
SYN127-1.p,0.0,6.12
SYN684-1.p,0.0,18.64
SYN678-1.p,0.0,20.88
SYN659-1.p,0.0,3.42
SYN123-1.p,0.0,5.6
SYN186-1.p,0.0,5.59
SYN088-1.010.p,0.0,3.45
SYN035-1.p,0.0,1.81
SYN208-1.p,0.0,7.63
SYN064-1.p,0.0,1.66
SYN193-1.p,0.0,9.82
SYN189-1.p,0.0,6.15
SYN632-1.p,0.0,18.14
SYN226-1.p,0.0,6.29
SYN663-1.p,0.0,18.3
SYN130-1.p,0.0,5.54
SYN292-1.p,0.0,5.58
SYN731-1.p,0.0,1.66
SYN041-1.p,0.0,1.65
SYN564-1.p,0.0,4.91
SYN225-1.p,0.0,6.11
SYN266-1.p,0.0,10.1
SYN194-1.p,0.0,9.93
SYN012-1.p,0.0,11.82
SYN154-1.p,0.0,6.28
SYN213-1.p,0.0,13.06
SYN173-1.p,0.0,5.6
SYN118-1.p,0.0,5.61
SYN652-1.p,0.0,3.65
SYN220-1.p,0.0,6.44
SYN131-1.p,0.0,5.58
SYN345-1.p,0.0,2.28
SYN202-1.p,0.0,7.91
SYN001-1.005.p,0.0,7.57
SYN139-1.p,0.0,10.06
SYN287-1.p,0.0,5.75
SYN204-1.p,0.0,10.09
SYN101-1.002.002.p,0.0,2.03
SYN029-1.p,0.0,1.71
SYN206-1.p,0.0,7.85
SYN318-1.p,0.0,1.72
SYN272-1.p,0.0,7.74
SYN105-1.p,0.0,5.53
SYN594-1.p,0.0,3.34
SYN040-1.p,0.0,1.68
SYN229-1.p,0.0,6.13
SYN222-1.p,0.0,6.27
SYN030-1.p,0.0,1.79
SYN175-1.p,0.0,5.62
SYN133-1.p,0.0,5.56
SYN028-1.p,0.0,1.71
SYN170-1.p,0.0,6.17
SYN215-1.p,0.0,12.86
SYN108-1.p,0.0,5.57
SYN252-1.p,0.0,9.94
SYN034-1.p,0.0,1.87
SYN181-1.p,0.0,10.01
SYN715-1.p,0.0,4.65
SYN112-1.p,0.0,5.62
SYN312-1.p,0.0,92.78
SYN063-2.p,0.0,1.69
SYN729-1.p,0.0,1.88
SYN174-1.p,0.0,5.58
SYN237-1.p,0.0,5.64
SYN009-1.p,0.0,1.88
SYN182-1.p,0.0,7.73
SYN301-1.p,0.0,7.89
SYN323-1.p,0.0,1.84
SYN109-1.p,0.0,6.12
SYN553-1.p,0.0,2.94
SYN128-1.p,0.0,10.1
SYN176-1.p,0.0,6.29
SYN618-1.p,0.0,5.07
SYN166-1.p,0.0,6.19
SYN558-1.p,0.0,2.39
SYN162-1.p,0.0,10.07
SYN150-1.p,0.0,5.58
SYN269-1.p,0.0,13.04
SYN275-1.p,0.0,5.54
SYN294-1.p,0.0,5.61
SYN613-1.p,0.0,3.16
SYN136-1.p,0.0,6.25
SYN596-1.p,0.0,2.35
SYN052-1.p,0.0,1.75
SYN278-1.p,0.0,5.6
SYN242-1.p,0.0,5.57
SYN004-1.007.p,0.0,1.85
SYN117-1.p,0.0,9.71
SYN005-1.010.p,0.0,1.92
SYN310-1.p,0.0,2.79
SYN593-1.p,0.0,2.48
SYN584-1.p,0.0,2.44
SYN726-1.p,0.0,2.22
SYN122-1.p,0.0,6.25
SYN683-1.p,0.0,21.25
SYN151-1.p,0.0,5.57
SYN120-1.p,0.0,5.58
SYN006-1.p,0.0,1.85
SYN132-1.p,0.0,5.61
SYN179-1.p,0.0,10.04
SYN299-1.p,0.0,7.96
SYN271-1.p,0.0,13.06
SYN254-1.p,0.0,9.87
SYN267-1.p,0.0,6.28
SYN055-1.p,0.0,1.79
FLD059-3.p,0.0,7.4
FLD030-4.p,0.0,2.57
FLD006-3.p,0.0,2.34
FLD023-3.p,0.0,30.91
FLD071-1.p,0.0,2.66
FLD071-4.p,0.0,2.5
FLD021-3.p,0.0,31.17
FLD059-1.p,0.0,42.5
FLD030-3.p,0.0,121.91
FLD056-1.p,0.0,2.56
FLD030-1.p,0.0,2.81
FLD056-3.p,0.0,2.41
FLD058-3.p,0.0,39.46
FLD067-4.p,0.0,110.94
FLD034-3.p,0.0,33.67
FLD024-3.p,0.0,31.06
FLD070-4.p,0.0,141.77
FLD039-1.p,0.0,2.53
FLD043-3.p,0.0,37.26
FLD065-3.p,0.0,6.9
FLD059-4.p,0.0,32.16
FLD055-3.p,0.0,108.87
FLD018-3.p,0.0,9.56
FLD019-3.p,0.0,11.07
FLD039-3.p,0.0,10.88
FLD037-3.p,0.0,40.87
FLD069-3.p,0.0,39.25
FLD017-3.p,0.0,2.61
KRS010-1.p,0.0,3.26
KRS004-1.p,0.0,1.73
KRS017-1.p,0.0,1.83
KRS002-1.p,0.0,2.01
KRS013-1.p,0.0,2.25
NLP122-1.p,0.0,2.55
NLP117-1.p,0.0,2.7
NLP001-1.p,0.0,2.65
MSC015-1.005.p,0.0,1.95
MSC006-1.p,0.0,2.26
MSC015-1.010.p,0.0,10.13
MSC005-1.p,0.0,1.95
MSC008-1.002.p,0.0,3.64
MSC008-2.002.p,0.0,5.21
COM002-2.p,0.0,2.14
COM002-1.p,0.0,2.14
COM003-2.p,0.0,2.43
COM001-1.p,0.0,1.89
SWV269-2.p,0.0,1.76
SWV239-2.p,0.0,1.98
SWV258-2.p,0.0,1.94
SWV011-1.p,0.0,1.73
SWV309-2.p,0.0,1.96
SWV242-2.p,0.0,4.8
SWV335-2.p,0.0,2.05
SWV009-1.p,0.0,1.87
SWV310-2.p,0.0,1.98
SWV320-2.p,0.0,1.77
SWV336-2.p,0.0,1.84
SWV313-2.p,0.0,2.01
SWV349-2.p,0.0,1.74
SWV364-2.p,0.0,1.83
SWV257-2.p,0.0,1.75
SWV314-2.p,0.0,2.02
SWV328-2.p,0.0,2.01
SWV265-2.p,0.0,1.75
SWV291-2.p,0.0,2.32
SWV341-2.p,0.0,1.79
SWV333-2.p,0.0,1.74
SWV312-2.p,0.0,1.96
SWV299-2.p,0.0,2.1
SWV355-2.p,0.0,2.08
SWV259-2.p,0.0,1.91
SWV273-2.p,0.0,2.75
SWV280-2.p,0.0,1.74
SWV357-2.p,0.0,1.84
SWV350-2.p,0.0,1.74
SWV358-2.p,0.0,2.07
SWV330-2.p,0.0,1.75
SWV279-2.p,0.0,2.03
SWV351-2.p,0.0,1.75
SWV334-2.p,0.0,1.76
SWV001-1.p,0.0,2.19
SWV266-2.p,0.0,1.76
SWV264-2.p,0.0,1.76
SWV356-2.p,0.0,1.77
SWV331-2.p,0.0,1.86
SWV267-2.p,0.0,1.79
SWV263-2.p,0.0,1.79
SWV256-2.p,0.0,1.75
SWV277-2.p,0.0,1.83
COL113-2.p,0.0,1.73
COL102-2.p,0.0,1.98
COL119-2.p,0.0,1.82
COL124-2.p,0.0,1.87
COL121-2.p,0.0,2.63
COL109-2.p,0.0,2.37
COL120-2.p,0.0,1.83
COL118-2.p,0.0,1.92
COL114-2.p,0.0,1.81
COL101-2.p,0.0,1.74
COL122-2.p,0.0,1.79
COL115-2.p,0.0,1.88
COL110-2.p,0.0,6.67
COL117-2.p,0.0,2.39
COL123-2.p,0.0,3.18
COL105-2.p,0.0,1.79
COL116-2.p,0.0,1.7
COL104-2.p,0.0,1.97
COL111-2.p,0.0,1.78
COL112-2.p,0.0,1.82
MGT030-1.p,0.0,11.09
MGT022-1.p,0.0,1.98
MGT001-1.p,0.0,8.98
MGT036-3.p,0.0,1.94
MGT022-2.p,0.0,1.96
MGT004-1.p,0.0,9.74
MGT018-1.p,0.0,3.0
MGT008-1.p,0.0,2.45
MGT036-2.p,0.0,2.04
MGT009-1.p,0.0,2.66
MGT032-2.p,0.0,1.92
MGT010-1.p,0.0,3.34
MGT036-1.p,0.0,2.05
MGT006-1.p,0.0,3.05
MGT003-1.p,0.0,2.38
MGT041-2.p,0.0,1.82
MGT015-1.p,0.0,9.39
TOP005-2.p,0.0,2.01
TOP001-2.p,0.0,2.01
TOP002-2.p,0.0,1.75
TOP004-2.p,0.0,2.15
CAT007-3.p,0.0,1.93
ANA029-2.p,0.0,2.25
ANA013-2.p,0.0,1.76
ANA039-2.p,0.0,1.98
ANA037-2.p,0.0,1.99
ANA041-2.p,0.0,1.7
ANA038-2.p,0.0,1.99
ANA025-2.p,0.0,2.03
ANA042-2.p,0.0,1.74
GRP004-2.p,0.0,2.08
GRP046-2.p,0.0,181.11
GRP124-2.004.p,0.0,12.2
GRP127-4.004.p,0.0,127.24
GRP126-4.004.p,0.0,75.99
GRP028-1.p,0.0,1.86
GRP134-2.003.p,0.0,3.18
GRP125-4.003.p,0.0,2.77
GRP127-1.004.p,0.0,16.16
GRP127-3.004.p,0.0,27.97
GRP123-3.003.p,0.0,5.36
GRP133-1.003.p,0.0,4.26
GRP126-2.004.p,0.0,7.23
GRP004-1.p,0.0,1.87
GRP131-2.002.p,0.0,2.35
GRP123-9.003.p,0.0,2.62
GRP133-2.003.p,0.0,3.06
GRP124-4.004.p,0.0,82.54
GRP005-1.p,0.0,2.05
GRP124-6.004.p,0.0,39.14
GRP132-2.002.p,0.0,2.3
GRP028-3.p,0.0,2.11
GRP123-6.003.p,0.0,2.59
GRP003-1.p,0.0,2.33
GRP124-3.004.p,0.0,67.46
GRP123-7.003.p,0.0,2.64
GRP130-1.003.p,0.0,3.11
GRP034-4.p,0.0,2.09
GRP132-1.002.p,0.0,2.42
GRP129-4.004.p,0.0,78.5
GRP123-4.003.p,0.0,5.33
GRP044-2.p,0.0,2.11
GRP041-2.p,0.0,2.04
GRP135-1.002.p,0.0,2.08
GRP123-1.003.p,0.0,4.79
GRP124-9.004.p,0.0,105.43
GRP129-2.004.p,0.0,57.98
GRP130-2.003.p,0.0,2.71
GRP006-1.p,0.0,2.03
GRP031-2.p,0.0,2.1
GRP126-3.004.p,0.0,22.18
GRP126-1.004.p,0.0,16.16
GRP124-8.004.p,0.0,52.61
GRP125-1.003.p,0.0,2.41
GRP028-4.p,0.0,1.94
GRP128-1.003.p,0.0,2.86
GRP129-1.003.p,0.0,3.45
GRP134-1.003.p,0.0,4.0
GRP043-2.p,0.0,123.79
GRP042-2.p,0.0,2.04
GRP128-4.003.p,0.0,3.44
GRP124-1.004.p,0.0,24.09
GRP130-4.003.p,0.0,2.82
GRP045-2.p,0.0,191.15
GRP033-3.p,0.0,2.38
GRP131-1.002.p,0.0,2.49
GRP001-5.p,0.0,3.2
GRP123-2.003.p,0.0,5.04
GRP123-8.003.p,0.0,2.92
GRP124-7.004.p,0.0,36.84
GRP047-2.p,0.0,161.15
GRP135-2.002.p,0.0,2.24
GRP130-3.003.p,0.0,3.41
NUM016-2.p,0.0,1.88
NUM283-1.005.p,0.0,6.49
NUM015-1.p,0.0,1.9
NUM014-1.p,0.0,1.85
NUM024-1.p,0.0,3.03
NUM025-2.p,0.0,2.08
HWV005-2.p,0.0,2.56
HWV008-2.001.p,0.0,3.05
HWV003-3.p,0.0,2.95
PLA031-1.002.p,0.0,283.97
PLA003-1.p,0.0,2.18
PLA001-1.p,0.0,2.31
PLA031-1.001.p,0.0,64.77
PLA017-1.p,0.0,5.94
PLA020-1.p,0.0,2.51
PLA006-1.p,0.0,2.45
PLA002-1.p,0.0,1.98
PUZ018-1.p,0.0,13.29
PUZ003-1.p,0.0,1.83
PUZ025-1.p,0.0,2.42
PUZ033-1.p,0.0,1.81
PUZ023-1.p,0.0,2.27
PUZ027-1.p,0.0,2.73
PUZ014-1.p,0.0,1.89
PUZ026-1.p,0.0,2.43
PUZ009-1.p,0.0,1.79
PUZ008-3.p,0.0,3.33
PUZ035-1.p,0.0,2.1
PUZ011-1.p,0.0,2.38
PUZ008-1.p,0.0,2.53
PUZ012-1.p,0.0,2.0
PUZ035-2.p,0.0,2.18
PUZ030-1.p,0.0,2.73
PUZ024-1.p,0.0,2.1
PUZ002-1.p,0.0,1.83
PUZ038-1.p,0.0,3.71
PUZ047-1.p,0.0,2.15
PUZ022-1.p,0.0,183.36
PUZ013-1.p,0.0,1.84
PUZ004-1.p,0.0,1.78
PUZ030-2.p,0.0,3.18
PUZ016-2.005.p,0.0,76.43
PUZ029-1.p,0.0,1.91
PUZ001-1.p,0.0,1.87
GRA001-1.p,0.0,1.89
SET835-2.p,0.0,1.75
SET828-2.p,0.0,1.77
SET827-2.p,0.0,1.76
SET829-2.p,0.0,1.8
SET786-1.p,0.0,1.79
SET002-1.p,0.0,3.45
SET859-2.p,0.0,1.86
SET819-2.p,0.0,1.69
SET836-2.p,0.0,1.76
SET852-2.p,0.0,2.04
SET047-5.p,0.0,1.95
SET043-5.p,0.0,1.71
SET833-2.p,0.0,1.75
SET004-1.p,0.0,2.07
SET850-2.p,0.0,1.82
SET014-2.p,0.0,18.09
SET001-1.p,0.0,1.89
SET826-2.p,0.0,1.75
SET003-1.p,0.0,2.07
SET818-2.p,0.0,1.71
SET846-2.p,0.0,1.85
SET856-2.p,0.0,1.72
SET832-2.p,0.0,1.77
SET824-2.p,0.0,1.71
SYN327-1.p,0.12,1.87
SYN696-1.p,0.12,31.14
SYN664-1.p,0.12,19.62
SYN660-1.p,0.12,19.57
SYN656-1.p,0.12,4.12
SYN354-1.p,0.12,1.92
SYN695-1.p,0.12,20.19
SYN609-1.p,0.12,24.97
SYN592-1.p,0.12,4.63
SYN325-1.p,0.12,1.79
SYN352-1.p,0.12,2.63
SYN595-1.p,0.12,13.48
SYN713-1.p,0.12,4.4
SYN697-1.p,0.12,18.52
SYN612-1.p,0.12,25.16
SYN679-1.p,0.12,21.3
SYN694-1.p,0.12,32.28
SYN641-1.p,0.12,4.46
SYN319-1.p,0.12,1.78
SYN622-1.p,0.12,6.82
SYN728-1.p,0.12,1.83
SYN643-1.p,0.12,4.4
SYN642-1.p,0.12,4.45
SYN700-1.p,0.12,30.35
SYN066-1.p,0.12,1.82
SYN082-1.p,0.12,1.96
SYN665-1.p,0.12,19.62
SYN648-1.p,0.12,3.0
SYN334-1.p,0.12,5.43
SYN662-1.p,0.12,17.89
SYN591-1.p,0.12,43.12
FLD032-3.p,0.12,13.39
FLD007-3.p,0.12,7.49
FLD031-3.p,0.12,13.02
FLD071-3.p,0.12,2.47
FLD070-3.p,0.12,32.99
FLD038-3.p,0.12,42.33
FLD010-3.p,0.12,2.39
FLD020-3.p,0.12,33.33
KRS003-1.p,0.12,1.94
KRS012-1.p,0.12,1.92
KRS001-1.p,0.12,2.01
KRS015-1.p,0.12,2.22
NLP094-1.p,0.12,21.21
NLP079-1.p,0.12,2.9
MSC002-2.p,0.12,2.02
MSC003-1.p,0.12,1.95
MSC004-1.p,0.12,2.11
MSC002-1.p,0.12,2.04
SWV329-2.p,0.12,2.09
SWV287-2.p,0.12,2.16
SWV240-2.p,0.12,1.98
SWV255-2.p,0.12,2.01
SWV284-2.p,0.12,2.01
SWV283-2.p,0.12,2.08
SWV244-2.p,0.12,2.96
MGT028-1.p,0.12,2.21
MGT007-1.p,0.12,24.72
MGT016-1.p,0.12,2.99
TOP004-1.p,0.12,3.41
NUM022-1.p,0.12,1.94
NUM016-1.p,0.12,2.02
NUM021-1.p,0.12,2.66
HWV005-1.p,0.12,2.8
HWV006-2.p,0.12,3.66
HWV007-2.p,0.12,3.37
HWV008-2.002.p,0.12,3.46
PUZ031-1.p,0.12,16.45
PUZ035-5.p,0.12,2.38
ALG002-1.p,0.12,4.31
SET842-2.p,0.12,1.93
SET055-7.p,0.12,5.53
SET009-1.p,0.12,2.12
SET044-5.p,0.12,1.75
SET005-1.p,0.12,3.35
SET006-1.p,0.12,2.08
SET008-1.p,0.12,2.29
SYN875-1.p,0.14,96.64
SYN844-1.p,0.14,217.82
SYN845-1.p,0.14,214.62
SYN892-1.p,0.14,139.27
SYN869-1.p,0.14,25.37
PUZ008-2.p,0.14,2.72
PUZ037-2.p,0.14,21.88
PUZ037-1.p,0.14,3.93
LAT271-2.p,0.25,1.85
LCL214-1.p,0.25,17.16
LCL217-1.p,0.25,21.75
LCL218-1.p,0.25,19.58
SYN598-1.p,0.25,2.81
SYN333-1.p,0.25,1.89
SYN716-1.p,0.25,3.9
SYN717-1.p,0.25,3.94
SYN588-1.p,0.25,2.53
SYN563-1.p,0.25,4.72
SYN557-1.p,0.25,10.67
SYN706-1.p,0.25,3.51
SYN589-1.p,0.25,2.53
SYN607-1.p,0.25,24.85
SYN705-1.p,0.25,5.24
SYN311-1.p,0.25,10.58
SYN616-1.p,0.25,29.07
SYN701-1.p,0.25,18.4
SYN608-1.p,0.25,24.77
SYN611-1.p,0.25,24.79
SYN718-1.p,0.25,4.33
SYN702-1.p,0.25,3.67
SYN646-1.p,0.25,11.1
SYN601-1.p,0.25,2.88
SYN599-1.p,0.25,50.67
SYN711-1.p,0.25,4.73
SYN704-1.p,0.25,3.78
SYN586-1.p,0.25,2.7
SYN649-1.p,0.25,3.37
SYN560-1.p,0.25,3.88
SYN661-1.p,0.25,20.03
SYN712-1.p,0.25,5.78
SYN637-1.p,0.25,3.19
SYN638-1.p,0.25,3.19
SYN606-1.p,0.25,24.77
SYN573-1.p,0.25,2.46
SYN617-1.p,0.25,99.17
SYN709-1.p,0.25,3.52
SYN703-1.p,0.25,5.05
SYN699-1.p,0.25,20.04
FLD033-3.p,0.25,41.69
NLP081-1.p,0.25,2.94
SWV337-2.p,0.25,2.98
SWV290-2.p,0.25,2.15
SWV286-2.p,0.25,2.13
COL103-2.p,0.25,1.73
MGT002-1.p,0.25,2.48
MGT017-1.p,0.25,9.37
NUM023-1.p,0.25,2.05
NUM025-1.p,0.25,2.09
NUM019-1.p,0.25,2.02
NUM020-1.p,0.25,2.04
HWV008-1.002.p,0.25,4.25
HWV006-1.p,0.25,4.72
HWV007-1.p,0.25,4.18
SET863-2.p,0.25,2.45
SET011-1.p,0.25,3.59
SET046-5.p,0.25,1.87
PUZ036-1.005.p,0.29,2.75
SYN093-1.002.p,0.33,1.94
SYN098-1.002.p,0.33,2.26
SYN097-1.002.p,0.33,2.07
SYN085-1.010.p,0.33,1.79
SYN090-1.008.p,0.33,2.19
SYN089-1.002.p,0.33,1.77
SYN094-1.005.p,0.33,2.87
SYN644-1.p,0.38,267.13
SYN687-1.p,0.38,4.64
SYN610-1.p,0.38,24.78
SYN645-1.p,0.38,282.0
SYN690-1.p,0.38,4.38
MSC001-1.p,0.38,20.73
SWV288-2.p,0.38,2.07
SWV289-2.p,0.38,2.17
SWV293-2.p,0.38,2.13
HWV008-1.001.p,0.38,3.44
SYN640-1.p,0.5,8.02
SYN639-1.p,0.5,7.89
SYN707-1.p,0.5,36.65
SYN571-1.p,0.5,4.53
SYN708-1.p,0.5,36.84
SYN647-1.p,0.5,10.92


==> data/pd-scavenger.csv <==
LAT264-2.p,0.0,1.68
LAT261-2.p,0.0,1.69
LAT260-2.p,0.0,1.68
LAT270-2.p,0.0,1.83
LAT265-2.p,0.0,1.71
LAT273-2.p,0.0,1.96
LAT267-2.p,0.0,1.67
LAT272-2.p,0.0,1.81
GEO079-1.p,0.0,1.85
RNG038-2.p,0.0,3.8
RNG006-2.p,0.0,3.95
RNG005-2.p,0.0,3.68
RNG037-2.p,0.0,3.21
RNG001-3.p,0.0,4.15
LCL357-1.p,0.0,1.88
LCL171-1.p,0.0,2.0
LCL187-1.p,0.0,2.33
LCL178-1.p,0.0,2.28
LCL361-1.p,0.0,2.28
LCL194-1.p,0.0,2.54
LCL230-2.p,0.0,1.7
LCL033-1.p,0.0,2.15
LCL204-1.p,0.0,13.68
LCL082-1.p,0.0,7.08
LCL438-2.p,0.0,1.93
LCL195-1.p,0.0,25.13
LCL439-2.p,0.0,2.06
LCL430-2.p,0.0,2.19
LCL360-1.p,0.0,1.85
LCL176-1.p,0.0,1.96
LCL207-1.p,0.0,13.91
LCL175-1.p,0.0,1.99
LCL437-2.p,0.0,1.82
LCL117-1.p,0.0,1.84
LCL111-1.p,0.0,3.08
LCL188-1.p,0.0,2.1
LCL076-3.p,0.0,5.13
LCL106-1.p,0.0,27.33
LCL172-1.p,0.0,2.04
LCL130-1.p,0.0,4.68
LCL173-1.p,0.0,1.99
LCL043-1.p,0.0,1.99
LCL363-1.p,0.0,56.01
LCL007-1.p,0.0,1.83
LCL215-1.p,0.0,22.67
LCL174-1.p,0.0,2.04
LCL185-1.p,0.0,2.0
LCL429-2.p,0.0,2.2
LCL445-2.p,0.0,2.12
LCL414-1.p,0.0,1.89
LCL169-1.p,0.0,1.99
LCL238-1.p,0.0,11.11
LCL189-1.p,0.0,2.37
LCL006-1.p,0.0,76.87
LCL213-1.p,0.0,24.69
LCL035-1.p,0.0,2.1
LCL211-1.p,0.0,14.57
LCL216-1.p,0.0,18.05
LCL008-1.p,0.0,2.18
LCL206-1.p,0.0,14.02
LCL362-1.p,0.0,2.29
LCL446-2.p,0.0,1.93
LCL046-1.p,0.0,1.85
LCL170-1.p,0.0,2.05
LCL435-2.p,0.0,1.81
LCL041-1.p,0.0,10.6
LCL199-1.p,0.0,9.74
LCL212-1.p,0.0,24.12
LCL118-1.p,0.0,32.58
LCL201-1.p,0.0,13.68
LCL077-2.p,0.0,5.13
LCL190-1.p,0.0,2.16
LCL356-1.p,0.0,60.38
LCL398-1.p,0.0,2.26
LCL440-2.p,0.0,1.71
LCL226-1.p,0.0,2.05
LCL076-2.p,0.0,1.91
LCL433-2.p,0.0,2.08
LCL096-1.p,0.0,3.13
LCL186-1.p,0.0,1.98
LCL443-2.p,0.0,2.1
LCL197-1.p,0.0,2.4
LCL432-2.p,0.0,1.72
LCL203-1.p,0.0,13.83
LCL177-1.p,0.0,2.0
LCL027-1.p,0.0,2.39
LCL193-1.p,0.0,2.48
LCL079-1.p,0.0,2.93
LCL355-1.p,0.0,2.07
LCL181-2.p,0.0,1.69
LCL200-1.p,0.0,9.61
LCL236-1.p,0.0,2.44
LCL097-1.p,0.0,9.58
LCL397-1.p,0.0,54.28
LCL441-2.p,0.0,1.83
LCL436-2.p,0.0,1.86
LCL044-1.p,0.0,8.25
LCL358-1.p,0.0,60.1
LCL447-2.p,0.0,1.84
LCL013-1.p,0.0,1.78
LCL126-1.p,0.0,23.41
LCL182-1.p,0.0,21.13
LCL192-1.p,0.0,2.41
SYN049-1.p,0.0,1.69
SYN570-1.p,0.0,2.43
SYN686-1.p,0.0,19.84
SYN561-1.p,0.0,25.71
SYN231-1.p,0.0,86.77
SYN280-1.p,0.0,20.55
SYN168-1.p,0.0,70.15
SYN281-1.p,0.0,22.84
SYN073-1.p,0.0,1.69
SYN685-1.p,0.0,60.61
SYN244-1.p,0.0,19.89
SYN070-1.p,0.0,2.18
SYN230-1.p,0.0,106.93
SYN184-1.p,0.0,20.54
SYN053-1.p,0.0,1.83
SYN249-1.p,0.0,69.87
SYN124-1.p,0.0,119.38
SYN045-1.p,0.0,1.68
SYN257-1.p,0.0,21.34
SYN581-1.p,0.0,257.96
SYN605-1.p,0.0,69.85
SYN198-1.p,0.0,20.14
SYN682-1.p,0.0,112.25
SYN724-1.p,0.0,1.86
SYN238-1.p,0.0,20.14
SYN060-1.p,0.0,1.8
SYN008-1.p,0.0,1.71
SYN340-1.p,0.0,1.7
SYN670-1.p,0.0,22.88
SYN114-1.p,0.0,87.61
SYN106-1.p,0.0,19.46
SYN081-1.p,0.0,1.77
SYN149-1.p,0.0,20.61
SYN233-1.p,0.0,80.33
SYN241-1.p,0.0,22.71
SYN297-1.p,0.0,20.94
SYN147-1.p,0.0,20.8
SYN710-1.p,0.0,4.1
SYN010-1.005.005.p,0.0,2.67
SYN062-1.p,0.0,1.84
SYN121-1.p,0.0,53.43
SYN268-1.p,0.0,83.38
SYN288-1.p,0.0,21.53
SYN262-1.p,0.0,20.22
SYN727-1.p,0.0,1.7
SYN264-1.p,0.0,19.33
SYN014-2.p,0.0,2.23
SYN651-1.p,0.0,2.9
SYN691-1.p,0.0,7.54
SYN063-1.p,0.0,1.86
SYN104-1.p,0.0,19.67
SYN671-1.p,0.0,20.37
SYN270-1.p,0.0,55.97
SYN188-1.p,0.0,20.24
SYN191-1.p,0.0,229.21
SYN164-1.p,0.0,21.16
SYN276-1.p,0.0,21.27
SYN273-1.p,0.0,280.05
SYN245-1.p,0.0,22.72
SYN217-1.p,0.0,20.21
SYN675-1.p,0.0,46.39
SYN221-1.p,0.0,65.79
SYN583-1.p,0.0,3.33
SYN187-1.p,0.0,19.36
SYN134-1.p,0.0,20.17
SYN295-1.p,0.0,20.94
SYN568-1.p,0.0,2.35
SYN236-1.p,0.0,75.49
SYN044-1.p,0.0,1.77
SYN057-1.p,0.0,1.84
SYN146-1.p,0.0,20.2
SYN199-1.p,0.0,19.56
SYN346-1.p,0.0,1.77
SYN274-1.p,0.0,21.38
SYN567-1.p,0.0,2.18
SYN047-1.p,0.0,1.71
SYN165-1.p,0.0,20.18
SYN566-1.p,0.0,2.4
SYN119-1.p,0.0,21.73
SYN003-1.006.p,0.0,2.01
SYN160-1.p,0.0,246.25
SYN350-1.p,0.0,2.06
SYN224-1.p,0.0,122.59
SYN331-1.p,0.0,1.89
SYN116-1.p,0.0,63.14
SYN289-1.p,0.0,21.3
SYN349-1.p,0.0,2.44
SYN580-1.p,0.0,3.94
SYN103-1.p,0.0,20.07
SYN915-1.p,0.0,1.58
SYN585-1.p,0.0,107.65
SYN555-1.p,0.0,2.17
SYN290-1.p,0.0,21.91
SYN200-1.p,0.0,19.76
SYN172-1.p,0.0,21.39
SYN009-4.p,0.0,2.1
SYN251-1.p,0.0,21.39
SYN698-1.p,0.0,257.95
SYN285-1.p,0.0,19.31
SYN096-1.008.p,0.0,4.65
SYN223-1.p,0.0,81.02
SYN240-1.p,0.0,21.14
SYN185-1.p,0.0,20.31
SYN261-1.p,0.0,19.27
SYN291-1.p,0.0,20.31
SYN582-1.p,0.0,2.83
SYN015-2.p,0.0,12.27
SYN672-1.p,0.0,8.27
SYN681-1.p,0.0,112.92
SYN126-1.p,0.0,45.31
SYN321-1.p,0.0,1.77
SYN212-1.p,0.0,85.26
SYN714-1.p,0.0,7.16
SYN246-1.p,0.0,20.0
SYN107-1.p,0.0,18.83
SYN050-1.p,0.0,1.77
SYN068-1.p,0.0,1.82
SYN061-1.p,0.0,1.79
SYN197-1.p,0.0,20.15
SYN032-1.p,0.0,1.76
SYN669-1.p,0.0,19.25
SYN201-1.p,0.0,74.45
SYN239-1.p,0.0,20.24
SYN048-1.p,0.0,1.66
SYN590-1.p,0.0,21.42
SYN033-1.p,0.0,1.87
SYN621-1.p,0.0,2.76
SYN243-1.p,0.0,21.55
SYN326-1.p,0.0,1.81
SYN228-1.p,0.0,95.31
SYN587-1.p,0.0,2.9
SYN100-1.005.p,0.0,4.02
SYN196-1.p,0.0,19.71
SYN152-1.p,0.0,20.44
SYN279-1.p,0.0,18.27
SYN668-1.p,0.0,26.78
SYN079-1.p,0.0,1.78
SYN343-1.p,0.0,1.79
SYN339-1.p,0.0,1.68
SYN069-1.p,0.0,2.07
SYN051-1.p,0.0,1.74
SYN009-2.p,0.0,2.01
SYN113-1.p,0.0,89.42
SYN341-1.p,0.0,1.7
SYN284-1.p,0.0,21.77
SYN293-1.p,0.0,21.65
SYN095-1.002.p,0.0,1.89
SYN054-1.p,0.0,1.92
SYN031-1.p,0.0,1.82
SYN315-1.p,0.0,1.78
SYN719-1.p,0.0,4.56
SYN626-1.p,0.0,2.82
SYN562-1.p,0.0,2.24
SYN161-1.p,0.0,258.54
SYN148-1.p,0.0,102.55
SYN099-1.003.p,0.0,2.44
SYN674-1.p,0.0,98.24
SYN009-3.p,0.0,2.11
SYN676-1.p,0.0,51.48
SYN338-1.p,0.0,1.72
SYN145-1.p,0.0,21.23
SYN218-1.p,0.0,19.54
SYN011-1.p,0.0,1.93
SYN232-1.p,0.0,94.34
SYN286-1.p,0.0,21.05
SYN046-1.p,0.0,1.67
SYN258-1.p,0.0,21.19
SYN167-1.p,0.0,19.97
SYN298-1.p,0.0,190.85
SYN177-1.p,0.0,57.35
SYN282-1.p,0.0,21.29
SYN277-1.p,0.0,20.01
SYN259-1.p,0.0,18.84
SYN347-1.p,0.0,2.92
SYN680-1.p,0.0,100.87
SYN169-1.p,0.0,77.14
SYN110-1.p,0.0,238.32
SYN058-1.p,0.0,1.81
SYN065-1.p,0.0,1.85
SYN248-1.p,0.0,127.01
SYN265-1.p,0.0,84.72
SYN247-1.p,0.0,21.32
SYN260-1.p,0.0,19.68
SYN666-1.p,0.0,26.09
SYN667-1.p,0.0,19.83
SYN255-1.p,0.0,20.25
SYN153-1.p,0.0,84.67
SYN296-1.p,0.0,21.7
SYN300-1.p,0.0,196.78
SYN677-1.p,0.0,37.41
SYN336-1.p,0.0,1.73
SYN183-1.p,0.0,76.35
SYN283-1.p,0.0,19.58
SYN135-1.p,0.0,86.08
SYN559-1.p,0.0,22.18
SYN620-1.p,0.0,4.84
SYN256-1.p,0.0,21.13
SYN597-1.p,0.0,2.93
SYN630-1.p,0.0,2.96
SYN721-1.p,0.0,1.77
SYN216-1.p,0.0,20.98
SYN127-1.p,0.0,67.27
SYN684-1.p,0.0,32.43
SYN678-1.p,0.0,109.35
SYN123-1.p,0.0,20.09
SYN186-1.p,0.0,19.94
SYN088-1.010.p,0.0,4.49
SYN035-1.p,0.0,1.95
SYN208-1.p,0.0,70.63
SYN064-1.p,0.0,1.69
SYN189-1.p,0.0,110.0
SYN226-1.p,0.0,125.54
SYN663-1.p,0.0,36.58
SYN130-1.p,0.0,21.26
SYN292-1.p,0.0,19.54
SYN731-1.p,0.0,1.69
SYN041-1.p,0.0,1.64
SYN564-1.p,0.0,6.35
SYN225-1.p,0.0,112.35
SYN154-1.p,0.0,68.68
SYN173-1.p,0.0,21.46
SYN574-1.p,0.0,4.69
SYN118-1.p,0.0,21.33
SYN220-1.p,0.0,118.47
SYN131-1.p,0.0,21.65
SYN345-1.p,0.0,2.16
SYN287-1.p,0.0,20.11
SYN101-1.002.002.p,0.0,2.08
SYN029-1.p,0.0,1.74
SYN206-1.p,0.0,189.75
SYN318-1.p,0.0,1.71
SYN272-1.p,0.0,225.84
SYN105-1.p,0.0,20.73
SYN594-1.p,0.0,91.43
SYN040-1.p,0.0,1.69
SYN229-1.p,0.0,106.94
SYN222-1.p,0.0,105.99
SYN030-1.p,0.0,1.87
SYN175-1.p,0.0,20.39
SYN133-1.p,0.0,21.46
SYN028-1.p,0.0,1.76
SYN170-1.p,0.0,85.75
SYN108-1.p,0.0,18.75
SYN034-1.p,0.0,1.8
SYN715-1.p,0.0,3.98
SYN112-1.p,0.0,18.86
SYN063-2.p,0.0,1.68
SYN729-1.p,0.0,1.95
SYN174-1.p,0.0,21.43
SYN237-1.p,0.0,19.7
SYN009-1.p,0.0,1.92
SYN323-1.p,0.0,1.77
SYN109-1.p,0.0,65.42
SYN553-1.p,0.0,3.23
SYN176-1.p,0.0,95.05
SYN166-1.p,0.0,67.11
SYN558-1.p,0.0,19.9
SYN162-1.p,0.0,258.35
SYN150-1.p,0.0,20.3
SYN275-1.p,0.0,21.09
SYN294-1.p,0.0,19.25
SYN613-1.p,0.0,3.44
SYN136-1.p,0.0,80.51
SYN596-1.p,0.0,2.38
SYN052-1.p,0.0,1.77
SYN278-1.p,0.0,19.49
SYN242-1.p,0.0,21.13
SYN004-1.007.p,0.0,2.06
SYN005-1.010.p,0.0,1.95
SYN593-1.p,0.0,2.46
SYN584-1.p,0.0,2.42
SYN122-1.p,0.0,95.32
SYN683-1.p,0.0,116.08
SYN151-1.p,0.0,20.73
SYN120-1.p,0.0,19.67
SYN006-1.p,0.0,1.85
SYN132-1.p,0.0,21.28
SYN299-1.p,0.0,191.38
SYN267-1.p,0.0,53.95
SYN055-1.p,0.0,1.9
FLD059-3.p,0.0,8.31
FLD030-4.p,0.0,2.75
FLD006-3.p,0.0,2.5
FLD023-3.p,0.0,35.88
FLD071-1.p,0.0,2.85
FLD071-4.p,0.0,2.78
FLD021-3.p,0.0,9.33
FLD064-3.p,0.0,100.52
FLD030-3.p,0.0,10.26
FLD025-4.p,0.0,38.68
FLD056-1.p,0.0,2.72
FLD030-1.p,0.0,3.05
FLD056-3.p,0.0,2.52
FLD058-3.p,0.0,42.22
FLD067-4.p,0.0,97.16
FLD034-3.p,0.0,6.33
FLD013-3.p,0.0,249.61
FLD024-3.p,0.0,56.91
FLD070-4.p,0.0,65.37
FLD039-1.p,0.0,2.73
FLD043-3.p,0.0,7.88
FLD065-3.p,0.0,4.83
FLD059-4.p,0.0,29.43
FLD018-3.p,0.0,3.79
FLD037-3.p,0.0,7.47
FLD069-3.p,0.0,8.42
FLD017-3.p,0.0,2.71
KRS010-1.p,0.0,47.38
KRS004-1.p,0.0,1.72
KRS017-1.p,0.0,1.85
KRS002-1.p,0.0,2.26
KRS013-1.p,0.0,2.92
NLP122-1.p,0.0,2.76
NLP117-1.p,0.0,2.84
NLP001-1.p,0.0,2.38
MSC015-1.005.p,0.0,17.12
MSC005-1.p,0.0,1.97
COM002-2.p,0.0,2.25
COM002-1.p,0.0,2.17
COM003-2.p,0.0,2.82
COM011-2.p,0.0,2.22
COM001-1.p,0.0,1.93
SWV269-2.p,0.0,1.74
SWV239-2.p,0.0,1.97
SWV258-2.p,0.0,1.93
SWV011-1.p,0.0,1.76
SWV309-2.p,0.0,2.02
SWV242-2.p,0.0,2.46
SWV335-2.p,0.0,2.47
SWV009-1.p,0.0,1.96
SWV310-2.p,0.0,1.95
SWV320-2.p,0.0,1.81
SWV336-2.p,0.0,1.88
SWV313-2.p,0.0,1.96
SWV349-2.p,0.0,1.78
SWV364-2.p,0.0,1.85
SWV257-2.p,0.0,1.76
SWV314-2.p,0.0,2.02
SWV328-2.p,0.0,2.31
SWV265-2.p,0.0,1.74
SWV291-2.p,0.0,2.37
SWV341-2.p,0.0,1.8
SWV333-2.p,0.0,1.76
SWV312-2.p,0.0,1.98
SWV299-2.p,0.0,2.21
SWV355-2.p,0.0,2.1
SWV259-2.p,0.0,1.94
SWV273-2.p,0.0,2.1
SWV280-2.p,0.0,1.74
SWV357-2.p,0.0,1.85
SWV350-2.p,0.0,1.74
SWV358-2.p,0.0,2.12
SWV330-2.p,0.0,1.74
SWV279-2.p,0.0,2.22
SWV351-2.p,0.0,1.75
SWV334-2.p,0.0,1.74
SWV001-1.p,0.0,24.19
SWV270-2.p,0.0,2.23
SWV266-2.p,0.0,1.77
SWV264-2.p,0.0,1.75
SWV356-2.p,0.0,1.77
SWV331-2.p,0.0,1.85
SWV267-2.p,0.0,1.81
SWV263-2.p,0.0,1.81
SWV256-2.p,0.0,1.77
SWV315-2.p,0.0,6.73
SWV277-2.p,0.0,1.8
SWV272-2.p,0.0,2.23
COL113-2.p,0.0,1.7
COL102-2.p,0.0,2.03
COL119-2.p,0.0,1.81
COL124-2.p,0.0,1.89
COL121-2.p,0.0,3.23
COL109-2.p,0.0,2.6
COL120-2.p,0.0,1.82
COL118-2.p,0.0,1.94
COL114-2.p,0.0,1.82
COL101-2.p,0.0,1.73
COL122-2.p,0.0,1.79
COL115-2.p,0.0,1.91
COL110-2.p,0.0,2.51
COL117-2.p,0.0,2.59
COL123-2.p,0.0,5.22
COL105-2.p,0.0,1.78
COL116-2.p,0.0,1.75
COL104-2.p,0.0,2.0
COL111-2.p,0.0,1.8
COL112-2.p,0.0,1.8
MGT030-1.p,0.0,3.45
MGT022-1.p,0.0,2.12
MGT001-1.p,0.0,3.88
MGT036-3.p,0.0,1.99
MGT022-2.p,0.0,2.09
MGT004-1.p,0.0,2.62
MGT018-1.p,0.0,2.18
MGT008-1.p,0.0,2.15
MGT036-2.p,0.0,2.37
MGT009-1.p,0.0,2.21
MGT032-2.p,0.0,1.94
MGT010-1.p,0.0,3.06
MGT036-1.p,0.0,2.31
MGT006-1.p,0.0,2.52
MGT003-1.p,0.0,2.2
MGT041-2.p,0.0,1.89
MGT015-1.p,0.0,2.19
TOP005-2.p,0.0,2.24
TOP001-2.p,0.0,2.21
TOP002-2.p,0.0,1.71
TOP004-2.p,0.0,2.34
CAT007-3.p,0.0,1.96
ANA029-2.p,0.0,2.87
ANA013-2.p,0.0,1.75
ANA039-2.p,0.0,2.17
ANA037-2.p,0.0,2.12
ANA041-2.p,0.0,1.7
ANA038-2.p,0.0,2.1
ANA025-2.p,0.0,2.21
ANA042-2.p,0.0,1.73
GRP004-2.p,0.0,2.1
GRP124-2.004.p,0.0,11.15
GRP028-1.p,0.0,1.85
GRP125-4.003.p,0.0,3.15
GRP123-3.003.p,0.0,4.38
GRP126-2.004.p,0.0,16.22
GRP004-1.p,0.0,1.93
GRP123-9.003.p,0.0,12.32
GRP005-1.p,0.0,2.1
GRP132-2.002.p,0.0,196.43
GRP028-3.p,0.0,2.14
GRP123-6.003.p,0.0,131.94
GRP003-1.p,0.0,4.21
GRP123-7.003.p,0.0,2.65
GRP034-4.p,0.0,2.1
GRP123-4.003.p,0.0,3.23
GRP044-2.p,0.0,2.2
GRP041-2.p,0.0,2.13
GRP135-1.002.p,0.0,7.84
GRP123-1.003.p,0.0,3.75
GRP006-1.p,0.0,2.06
GRP031-2.p,0.0,2.07
GRP125-1.003.p,0.0,11.12
GRP028-4.p,0.0,1.95
GRP042-2.p,0.0,2.06
GRP033-3.p,0.0,2.49
GRP123-2.003.p,0.0,3.77
GRP123-8.003.p,0.0,20.76
GRP135-2.002.p,0.0,4.46
NUM016-2.p,0.0,2.01
NUM015-1.p,0.0,2.0
NUM014-1.p,0.0,1.84
NUM024-1.p,0.0,3.65
NUM025-2.p,0.0,2.11
HWV005-2.p,0.0,3.71
HWV008-2.001.p,0.0,17.9
PLA003-1.p,0.0,2.39
PLA001-1.p,0.0,2.49
PLA017-1.p,0.0,9.4
PLA020-1.p,0.0,2.62
PLA006-1.p,0.0,2.53
PLA002-1.p,0.0,2.33
PUZ018-1.p,0.0,3.24
PUZ003-1.p,0.0,1.89
PUZ025-1.p,0.0,2.74
PUZ032-1.p,0.0,2.1
PUZ033-1.p,0.0,1.92
PUZ023-1.p,0.0,2.77
PUZ027-1.p,0.0,23.87
PUZ014-1.p,0.0,2.07
PUZ009-1.p,0.0,1.86
PUZ035-1.p,0.0,7.53
PUZ011-1.p,0.0,2.18
PUZ008-1.p,0.0,2.54
PUZ012-1.p,0.0,2.06
PUZ035-2.p,0.0,46.72
PUZ005-1.p,0.0,281.61
PUZ024-1.p,0.0,2.2
PUZ002-1.p,0.0,1.98
PUZ038-1.p,0.0,3.79
PUZ047-1.p,0.0,2.33
PUZ022-1.p,0.0,2.95
PUZ013-1.p,0.0,1.9
PUZ004-1.p,0.0,1.87
PUZ029-1.p,0.0,2.12
PUZ001-1.p,0.0,1.96
GRA001-1.p,0.0,2.01
SET835-2.p,0.0,1.77
SET828-2.p,0.0,1.76
SET827-2.p,0.0,1.77
SET829-2.p,0.0,1.76
SET786-1.p,0.0,1.87
SET002-1.p,0.0,232.62
SET859-2.p,0.0,1.87
SET819-2.p,0.0,1.72
SET836-2.p,0.0,1.79
SET852-2.p,0.0,2.02
SET045-5.p,0.0,1.92
SET047-5.p,0.0,2.34
SET043-5.p,0.0,1.72
SET833-2.p,0.0,1.76
SET004-1.p,0.0,2.2
SET850-2.p,0.0,1.83
SET001-1.p,0.0,1.86
SET826-2.p,0.0,1.76
SET003-1.p,0.0,2.18
SET818-2.p,0.0,1.68
SET846-2.p,0.0,1.87
SET856-2.p,0.0,1.74
SET832-2.p,0.0,1.76
SET824-2.p,0.0,1.71
SYN327-1.p,0.12,1.92
SYN696-1.p,0.12,256.35
SYN664-1.p,0.12,114.6
SYN578-1.p,0.12,3.04
SYN660-1.p,0.12,92.86
SYN656-1.p,0.12,5.68
SYN354-1.p,0.12,2.03
SYN695-1.p,0.12,215.52
SYN609-1.p,0.12,69.87
SYN592-1.p,0.12,3.9
SYN325-1.p,0.12,1.77
SYN625-1.p,0.12,4.13
SYN352-1.p,0.12,2.18
SYN595-1.p,0.12,2.75
SYN697-1.p,0.12,163.41
SYN612-1.p,0.12,71.51
SYN679-1.p,0.12,115.06
SYN694-1.p,0.12,280.8
SYN319-1.p,0.12,1.83
SYN728-1.p,0.12,2.1
SYN700-1.p,0.12,277.15
SYN066-1.p,0.12,1.83
SYN082-1.p,0.12,1.97
SYN665-1.p,0.12,110.81
SYN648-1.p,0.12,2.8
SYN662-1.p,0.12,51.02
FLD021-1.p,0.12,21.11
FLD022-3.p,0.12,244.25
FLD032-3.p,0.12,8.29
FLD031-3.p,0.12,8.13
FLD071-3.p,0.12,2.69
FLD070-3.p,0.12,22.59
FLD023-1.p,0.12,67.58
FLD038-3.p,0.12,7.19
FLD016-3.p,0.12,240.83
FLD010-3.p,0.12,2.47
FLD020-3.p,0.12,14.55
KRS003-1.p,0.12,2.12
KRS012-1.p,0.12,1.99
KRS001-1.p,0.12,2.19
KRS015-1.p,0.12,2.53
NLP080-1.p,0.12,21.95
NLP079-1.p,0.12,12.21
MSC002-2.p,0.12,2.09
MSC003-1.p,0.12,1.99
MSC004-1.p,0.12,2.45
MSC002-1.p,0.12,2.21
SWV329-2.p,0.12,21.79
SWV246-2.p,0.12,2.53
SWV287-2.p,0.12,2.2
SWV321-2.p,0.12,6.82
SWV240-2.p,0.12,1.97
SWV255-2.p,0.12,2.05
SWV284-2.p,0.12,2.0
SWV305-2.p,0.12,2.47
SWV283-2.p,0.12,2.14
SWV244-2.p,0.12,3.37
MGT028-1.p,0.12,2.51
MGT007-1.p,0.12,3.1
MGT016-1.p,0.12,2.16
TOP004-1.p,0.12,3.95
NUM022-1.p,0.12,1.97
NUM016-1.p,0.12,2.17
NUM021-1.p,0.12,3.1
HWV005-1.p,0.12,3.74
HWV007-2.p,0.12,74.47
HWV008-2.002.p,0.12,28.7
PUZ031-1.p,0.12,4.97
PUZ035-6.p,0.12,67.95
PUZ035-5.p,0.12,3.67
ALG002-1.p,0.12,15.18
SET842-2.p,0.12,2.0
SET055-7.p,0.12,19.11
SET009-1.p,0.12,2.31
SET044-5.p,0.12,1.81
SET006-1.p,0.12,2.16
SET008-1.p,0.12,2.52
SYN889-1.p,0.14,282.93
SYN875-1.p,0.14,160.12
SYN890-1.p,0.14,57.37
SYN891-1.p,0.14,254.52
SYN877-1.p,0.14,283.25
SYN874-1.p,0.14,269.9
PUZ008-2.p,0.14,2.95
PUZ037-2.p,0.14,22.94
PUZ037-1.p,0.14,3.91
LAT271-2.p,0.25,1.85
LCL214-1.p,0.25,19.68
LCL217-1.p,0.25,25.59
LCL442-2.p,0.25,52.61
LCL218-1.p,0.25,21.65
SYN598-1.p,0.25,38.13
SYN333-1.p,0.25,1.81
SYN716-1.p,0.25,4.39
SYN717-1.p,0.25,5.0
SYN588-1.p,0.25,2.6
SYN557-1.p,0.25,16.53
SYN706-1.p,0.25,3.88
SYN589-1.p,0.25,2.55
SYN607-1.p,0.25,70.39
SYN616-1.p,0.25,39.16
SYN701-1.p,0.25,138.62
SYN608-1.p,0.25,71.38
SYN611-1.p,0.25,69.52
SYN634-1.p,0.25,3.07
SYN718-1.p,0.25,6.99
SYN702-1.p,0.25,3.96
SYN646-1.p,0.25,17.43
SYN601-1.p,0.25,3.08
SYN711-1.p,0.25,5.91
SYN635-1.p,0.25,4.28
SYN704-1.p,0.25,4.24
SYN586-1.p,0.25,2.84
SYN689-1.p,0.25,219.38
SYN649-1.p,0.25,3.65
SYN560-1.p,0.25,4.51
SYN636-1.p,0.25,3.1
SYN661-1.p,0.25,44.39
SYN637-1.p,0.25,3.77
SYN638-1.p,0.25,3.86
SYN606-1.p,0.25,70.42
SYN573-1.p,0.25,3.24
SYN709-1.p,0.25,3.71
SYN703-1.p,0.25,8.25
SYN699-1.p,0.25,237.45
FLD033-3.p,0.25,7.71
FLD028-3.p,0.25,29.99
FLD036-3.p,0.25,29.05
FLD035-3.p,0.25,29.7
NLP081-1.p,0.25,5.12
SWV337-2.p,0.25,2.48
SWV290-2.p,0.25,2.26
SWV286-2.p,0.25,2.12
COL103-2.p,0.25,1.73
MGT002-1.p,0.25,2.24
MGT017-1.p,0.25,2.2
NUM023-1.p,0.25,2.08
NUM025-1.p,0.25,2.09
NUM019-1.p,0.25,2.01
NUM020-1.p,0.25,2.14
HWV008-1.002.p,0.25,18.53
HWV007-1.p,0.25,93.11
SET863-2.p,0.25,22.13
SET046-5.p,0.25,1.8
PUZ036-1.005.p,0.29,3.15
SYN093-1.002.p,0.33,1.99
SYN098-1.002.p,0.33,3.07
SYN097-1.002.p,0.33,2.6
SYN085-1.010.p,0.33,1.77
SYN090-1.008.p,0.33,3.0
SYN089-1.002.p,0.33,1.79
SYN094-1.005.p,0.33,4.33
SYN687-1.p,0.38,83.77
SYN610-1.p,0.38,69.18
SYN690-1.p,0.38,4.16
FLD060-1.p,0.38,16.92
FLD061-1.p,0.38,149.38
MSC001-1.p,0.38,3.37
SWV288-2.p,0.38,2.15
SWV292-2.p,0.38,3.05
SWV289-2.p,0.38,2.13
SWV293-2.p,0.38,2.38
HWV008-1.001.p,0.38,27.83
SYN640-1.p,0.5,12.64
SYN639-1.p,0.5,12.87
SYN571-1.p,0.5,4.82
SYN647-1.p,0.5,17.29
FLD013-1.p,0.5,194.1
FLD009-3.p,0.5,77.03
FLD025-1.p,0.5,196.99


==> data/td-scavenger.csv <==
LAT264-2.p,0.0,1.69
LAT261-2.p,0.0,1.72
LAT260-2.p,0.0,1.7
LAT270-2.p,0.0,1.85
LAT265-2.p,0.0,1.71
LAT273-2.p,0.0,4.96
LAT267-2.p,0.0,1.67
LAT272-2.p,0.0,1.81
GEO079-1.p,0.0,1.87
RNG038-2.p,0.0,80.98
RNG001-2.p,0.0,266.29
RNG001-3.p,0.0,3.41
LCL357-1.p,0.0,2.27
LCL171-1.p,0.0,2.24
LCL178-1.p,0.0,2.19
LCL230-2.p,0.0,1.7
LCL033-1.p,0.0,2.83
LCL082-1.p,0.0,2.12
LCL107-1.p,0.0,40.72
LCL439-2.p,0.0,6.11
LCL430-2.p,0.0,4.48
LCL360-1.p,0.0,2.23
LCL176-1.p,0.0,2.25
LCL175-1.p,0.0,2.04
LCL117-1.p,0.0,5.7
LCL007-1.p,0.0,2.27
LCL185-1.p,0.0,2.32
LCL429-2.p,0.0,4.99
LCL010-1.p,0.0,13.22
LCL445-2.p,0.0,2.45
LCL414-1.p,0.0,86.77
LCL169-1.p,0.0,2.2
LCL238-1.p,0.0,5.48
LCL035-1.p,0.0,2.81
LCL081-1.p,0.0,2.78
LCL046-1.p,0.0,2.4
LCL170-1.p,0.0,2.02
LCL435-2.p,0.0,2.48
LCL199-1.p,0.0,154.2
LCL356-1.p,0.0,2.51
LCL398-1.p,0.0,2.47
LCL440-2.p,0.0,1.73
LCL076-2.p,0.0,2.03
LCL433-2.p,0.0,2.12
LCL186-1.p,0.0,2.25
LCL443-2.p,0.0,4.21
LCL087-1.p,0.0,108.96
LCL432-2.p,0.0,1.77
LCL177-1.p,0.0,2.21
LCL027-1.p,0.0,2.04
LCL079-1.p,0.0,2.94
LCL355-1.p,0.0,2.26
LCL181-2.p,0.0,1.67
LCL200-1.p,0.0,32.05
LCL236-1.p,0.0,2.53
LCL011-1.p,0.0,258.9
LCL397-1.p,0.0,2.52
LCL441-2.p,0.0,1.93
LCL447-2.p,0.0,5.26
LCL013-1.p,0.0,5.14
SYN102-1.007.007.p,0.0,62.08
SYN143-1.p,0.0,14.0
SYN049-1.p,0.0,1.72
SYN231-1.p,0.0,6.83
SYN280-1.p,0.0,5.82
SYN211-1.p,0.0,6.88
SYN168-1.p,0.0,6.19
SYN281-1.p,0.0,5.92
SYN073-1.p,0.0,20.02
SYN244-1.p,0.0,5.87
SYN070-1.p,0.0,2.05
SYN230-1.p,0.0,7.18
SYN184-1.p,0.0,5.73
SYN053-1.p,0.0,1.79
SYN249-1.p,0.0,6.9
SYN124-1.p,0.0,6.77
SYN125-1.p,0.0,6.84
SYN141-1.p,0.0,11.0
SYN045-1.p,0.0,1.69
SYN257-1.p,0.0,5.7
SYN198-1.p,0.0,7.18
SYN156-1.p,0.0,14.18
SYN724-1.p,0.0,1.78
SYN238-1.p,0.0,5.85
SYN060-1.p,0.0,1.86
SYN008-1.p,0.0,1.72
SYN340-1.p,0.0,1.71
SYN209-1.p,0.0,6.68
SYN114-1.p,0.0,6.08
SYN106-1.p,0.0,6.42
SYN081-1.p,0.0,1.85
SYN142-1.p,0.0,13.93
SYN149-1.p,0.0,5.83
SYN233-1.p,0.0,7.12
SYN241-1.p,0.0,5.8
SYN297-1.p,0.0,5.84
SYN147-1.p,0.0,5.7
SYN253-1.p,0.0,10.89
SYN010-1.005.005.p,0.0,2.06
SYN062-1.p,0.0,1.8
SYN121-1.p,0.0,9.11
SYN268-1.p,0.0,6.15
SYN288-1.p,0.0,6.4
SYN262-1.p,0.0,5.78
SYN727-1.p,0.0,1.74
SYN171-1.p,0.0,10.84
SYN192-1.p,0.0,9.2
SYN264-1.p,0.0,5.7
SYN014-2.p,0.0,2.21
SYN063-1.p,0.0,1.89
SYN207-1.p,0.0,10.89
SYN104-1.p,0.0,5.6
SYN270-1.p,0.0,8.63
SYN188-1.p,0.0,6.26
SYN138-1.p,0.0,8.31
SYN191-1.p,0.0,6.91
SYN164-1.p,0.0,5.77
SYN155-1.p,0.0,10.65
SYN276-1.p,0.0,5.65
SYN234-1.p,0.0,6.73
SYN273-1.p,0.0,6.77
SYN245-1.p,0.0,5.76
SYN217-1.p,0.0,5.76
SYN163-1.p,0.0,13.88
SYN221-1.p,0.0,6.93
SYN583-1.p,0.0,126.55
SYN187-1.p,0.0,5.94
SYN134-1.p,0.0,5.76
SYN295-1.p,0.0,5.79
SYN236-1.p,0.0,6.93
SYN044-1.p,0.0,1.77
SYN057-1.p,0.0,1.88
SYN146-1.p,0.0,5.75
SYN199-1.p,0.0,6.48
SYN346-1.p,0.0,1.82
SYN274-1.p,0.0,5.79
SYN140-1.p,0.0,11.03
SYN047-1.p,0.0,1.72
SYN165-1.p,0.0,5.68
SYN144-1.p,0.0,8.56
SYN119-1.p,0.0,5.68
SYN003-1.006.p,0.0,1.88
SYN160-1.p,0.0,8.76
SYN350-1.p,0.0,10.85
SYN214-1.p,0.0,10.95
SYN224-1.p,0.0,6.75
SYN331-1.p,0.0,6.84
SYN116-1.p,0.0,6.73
SYN289-1.p,0.0,5.69
SYN180-1.p,0.0,10.99
SYN349-1.p,0.0,2.24
SYN580-1.p,0.0,4.58
SYN103-1.p,0.0,5.67
SYN915-1.p,0.0,1.58
SYN555-1.p,0.0,9.82
SYN290-1.p,0.0,5.77
SYN200-1.p,0.0,5.73
SYN172-1.p,0.0,5.93
SYN009-4.p,0.0,1.96
SYN263-1.p,0.0,6.84
SYN251-1.p,0.0,5.68
SYN285-1.p,0.0,5.68
SYN096-1.008.p,0.0,2.99
SYN223-1.p,0.0,7.07
SYN240-1.p,0.0,5.68
SYN185-1.p,0.0,5.74
SYN261-1.p,0.0,5.65
SYN291-1.p,0.0,5.87
SYN582-1.p,0.0,36.72
SYN015-2.p,0.0,16.82
SYN203-1.p,0.0,8.59
SYN111-1.p,0.0,6.85
SYN126-1.p,0.0,6.2
SYN321-1.p,0.0,1.78
SYN212-1.p,0.0,7.38
SYN246-1.p,0.0,5.83
SYN107-1.p,0.0,5.83
SYN050-1.p,0.0,1.76
SYN068-1.p,0.0,1.84
SYN061-1.p,0.0,1.77
SYN197-1.p,0.0,6.18
SYN032-1.p,0.0,1.76
SYN201-1.p,0.0,6.79
SYN239-1.p,0.0,5.83
SYN048-1.p,0.0,1.66
SYN158-1.p,0.0,8.55
SYN033-1.p,0.0,13.18
SYN243-1.p,0.0,5.63
SYN326-1.p,0.0,1.86
SYN228-1.p,0.0,7.57
SYN178-1.p,0.0,8.64
SYN100-1.005.p,0.0,2.68
SYN196-1.p,0.0,7.14
SYN129-1.p,0.0,8.63
SYN152-1.p,0.0,6.08
SYN279-1.p,0.0,5.94
SYN079-1.p,0.0,1.79
SYN195-1.p,0.0,8.61
SYN157-1.p,0.0,8.68
SYN137-1.p,0.0,10.86
SYN343-1.p,0.0,1.77
SYN339-1.p,0.0,1.7
SYN210-1.p,0.0,6.81
SYN205-1.p,0.0,11.11
SYN069-1.p,0.0,2.0
SYN051-1.p,0.0,1.76
SYN009-2.p,0.0,1.92
SYN113-1.p,0.0,6.88
SYN341-1.p,0.0,1.69
SYN227-1.p,0.0,6.94
SYN284-1.p,0.0,5.75
SYN293-1.p,0.0,5.71
SYN095-1.002.p,0.0,1.85
SYN054-1.p,0.0,1.82
SYN031-1.p,0.0,1.83
SYN315-1.p,0.0,1.8
SYN250-1.p,0.0,8.58
SYN161-1.p,0.0,8.62
SYN148-1.p,0.0,6.96
SYN099-1.003.p,0.0,2.26
SYN009-3.p,0.0,1.98
SYN219-1.p,0.0,9.18
SYN338-1.p,0.0,1.7
SYN145-1.p,0.0,5.8
SYN218-1.p,0.0,5.71
SYN011-1.p,0.0,1.81
SYN232-1.p,0.0,7.26
SYN286-1.p,0.0,5.68
SYN046-1.p,0.0,1.65
SYN258-1.p,0.0,5.77
SYN167-1.p,0.0,5.78
SYN298-1.p,0.0,8.53
SYN190-1.p,0.0,11.18
SYN177-1.p,0.0,6.85
SYN282-1.p,0.0,5.81
SYN277-1.p,0.0,5.77
SYN259-1.p,0.0,5.67
SYN159-1.p,0.0,13.81
SYN347-1.p,0.0,2.05
SYN169-1.p,0.0,6.1
SYN110-1.p,0.0,9.35
SYN115-1.p,0.0,8.86
SYN038-1.p,0.0,3.78
SYN058-1.p,0.0,1.81
SYN065-1.p,0.0,1.99
SYN248-1.p,0.0,6.76
SYN265-1.p,0.0,7.11
SYN247-1.p,0.0,5.71
SYN260-1.p,0.0,5.77
SYN255-1.p,0.0,6.5
SYN153-1.p,0.0,7.42
SYN296-1.p,0.0,5.74
SYN300-1.p,0.0,8.55
SYN336-1.p,0.0,1.74
SYN183-1.p,0.0,6.84
SYN283-1.p,0.0,5.7
SYN135-1.p,0.0,7.0
SYN235-1.p,0.0,6.77
SYN256-1.p,0.0,6.27
SYN721-1.p,0.0,1.77
SYN216-1.p,0.0,5.87
SYN127-1.p,0.0,6.23
SYN123-1.p,0.0,5.83
SYN186-1.p,0.0,5.84
SYN088-1.010.p,0.0,3.36
SYN035-1.p,0.0,1.82
SYN208-1.p,0.0,8.47
SYN064-1.p,0.0,1.69
SYN193-1.p,0.0,10.75
SYN189-1.p,0.0,9.06
SYN226-1.p,0.0,6.98
SYN130-1.p,0.0,5.71
SYN292-1.p,0.0,5.61
SYN731-1.p,0.0,1.68
SYN041-1.p,0.0,1.64
SYN225-1.p,0.0,7.31
SYN266-1.p,0.0,11.17
SYN194-1.p,0.0,8.6
SYN154-1.p,0.0,7.52
SYN213-1.p,0.0,10.88
SYN173-1.p,0.0,5.73
SYN118-1.p,0.0,5.64
SYN220-1.p,0.0,6.97
SYN131-1.p,0.0,5.71
SYN345-1.p,0.0,2.1
SYN202-1.p,0.0,11.7
SYN001-1.005.p,0.0,13.28
SYN139-1.p,0.0,10.96
SYN287-1.p,0.0,5.85
SYN204-1.p,0.0,10.92
SYN101-1.002.002.p,0.0,2.04
SYN029-1.p,0.0,1.71
SYN206-1.p,0.0,8.64
SYN318-1.p,0.0,1.73
SYN272-1.p,0.0,6.77
SYN105-1.p,0.0,6.46
SYN040-1.p,0.0,1.68
SYN229-1.p,0.0,6.87
SYN222-1.p,0.0,7.38
SYN030-1.p,0.0,1.79
SYN175-1.p,0.0,5.71
SYN133-1.p,0.0,5.82
SYN028-1.p,0.0,1.72
SYN170-1.p,0.0,6.28
SYN215-1.p,0.0,10.85
SYN108-1.p,0.0,5.68
SYN252-1.p,0.0,11.24
SYN034-1.p,0.0,1.85
SYN181-1.p,0.0,8.52
SYN112-1.p,0.0,5.67
SYN063-2.p,0.0,1.7
SYN729-1.p,0.0,1.93
SYN174-1.p,0.0,5.79
SYN237-1.p,0.0,5.88
SYN009-1.p,0.0,1.94
SYN182-1.p,0.0,6.83
SYN301-1.p,0.0,8.62
SYN323-1.p,0.0,1.78
SYN109-1.p,0.0,8.74
SYN128-1.p,0.0,8.67
SYN176-1.p,0.0,6.88
SYN166-1.p,0.0,6.93
SYN558-1.p,0.0,2.89
SYN162-1.p,0.0,8.49
SYN150-1.p,0.0,5.66
SYN269-1.p,0.0,10.7
SYN275-1.p,0.0,5.84
SYN294-1.p,0.0,6.41
SYN136-1.p,0.0,6.89
SYN052-1.p,0.0,1.77
SYN278-1.p,0.0,5.75
SYN242-1.p,0.0,5.91
SYN004-1.007.p,0.0,1.84
SYN117-1.p,0.0,8.42
SYN005-1.010.p,0.0,1.93
SYN310-1.p,0.0,3.38
SYN726-1.p,0.0,2.41
SYN122-1.p,0.0,6.89
SYN151-1.p,0.0,5.66
SYN084-2.p,0.0,2.07
SYN120-1.p,0.0,5.83
SYN006-1.p,0.0,1.92
SYN132-1.p,0.0,5.66
SYN179-1.p,0.0,11.24
SYN299-1.p,0.0,8.51
SYN271-1.p,0.0,10.97
SYN254-1.p,0.0,11.09
SYN267-1.p,0.0,6.17
SYN055-1.p,0.0,1.82
FLD059-3.p,0.0,123.98
FLD030-4.p,0.0,2.74
FLD058-1.p,0.0,2.89
FLD006-3.p,0.0,10.06
FLD071-4.p,0.0,2.55
FLD021-3.p,0.0,2.71
FLD059-1.p,0.0,83.02
FLD064-3.p,0.0,121.17
FLD025-4.p,0.0,5.0
FLD055-1.p,0.0,2.91
FLD001-3.p,0.0,4.3
FLD013-5.p,0.0,5.07
FLD056-1.p,0.0,2.71
FLD056-3.p,0.0,2.57
FLD058-3.p,0.0,3.01
FLD025-5.p,0.0,7.19
FLD034-3.p,0.0,3.19
FLD013-4.p,0.0,3.83
FLD002-3.p,0.0,4.63
FLD070-4.p,0.0,3.34
FLD039-1.p,0.0,2.74
FLD068-4.p,0.0,260.86
FLD059-4.p,0.0,2.87
FLD055-3.p,0.0,3.02
FLD039-3.p,0.0,2.69
FLD069-3.p,0.0,2.63
FLD017-3.p,0.0,2.63
KRS010-1.p,0.0,2.89
KRS004-1.p,0.0,1.74
KRS017-1.p,0.0,1.89
KRS002-1.p,0.0,2.13
KRS013-1.p,0.0,2.36
NLP122-1.p,0.0,31.06
NLP117-1.p,0.0,2.9
NLP001-1.p,0.0,2.85
MSC015-1.005.p,0.0,1.97
MSC006-1.p,0.0,2.87
MSC015-1.010.p,0.0,10.88
MSC008-1.002.p,0.0,14.03
COM002-2.p,0.0,6.74
COM002-1.p,0.0,6.75
COM003-2.p,0.0,2.59
COM011-2.p,0.0,8.98
COM001-1.p,0.0,4.98
SWV269-2.p,0.0,2.14
SWV239-2.p,0.0,16.07
SWV258-2.p,0.0,2.0
SWV011-1.p,0.0,1.93
SWV309-2.p,0.0,2.03
SWV335-2.p,0.0,2.93
SWV009-1.p,0.0,1.93
SWV310-2.p,0.0,2.01
SWV320-2.p,0.0,2.81
SWV336-2.p,0.0,1.88
SWV313-2.p,0.0,8.44
SWV349-2.p,0.0,1.74
SWV364-2.p,0.0,1.99
SWV257-2.p,0.0,2.97
SWV265-2.p,0.0,1.79
SWV341-2.p,0.0,1.84
SWV333-2.p,0.0,1.77
SWV312-2.p,0.0,2.03
SWV299-2.p,0.0,199.28
SWV355-2.p,0.0,8.9
SWV259-2.p,0.0,2.43
SWV280-2.p,0.0,1.78
SWV357-2.p,0.0,1.97
SWV350-2.p,0.0,1.77
SWV358-2.p,0.0,8.96
SWV330-2.p,0.0,1.77
SWV279-2.p,0.0,2.4
SWV351-2.p,0.0,1.77
SWV334-2.p,0.0,1.8
SWV001-1.p,0.0,2.23
SWV270-2.p,0.0,4.12
SWV266-2.p,0.0,1.8
SWV264-2.p,0.0,1.77
SWV356-2.p,0.0,1.88
SWV331-2.p,0.0,1.95
SWV267-2.p,0.0,1.88
SWV263-2.p,0.0,3.38
SWV256-2.p,0.0,2.4
SWV277-2.p,0.0,1.92
SWV272-2.p,0.0,2.39
COL113-2.p,0.0,1.71
COL102-2.p,0.0,2.33
COL119-2.p,0.0,35.46
COL124-2.p,0.0,2.03
COL121-2.p,0.0,4.47
COL120-2.p,0.0,1.84
COL118-2.p,0.0,2.25
COL114-2.p,0.0,35.12
COL101-2.p,0.0,1.75
COL122-2.p,0.0,1.85
COL115-2.p,0.0,1.96
COL110-2.p,0.0,6.42
COL123-2.p,0.0,3.38
COL105-2.p,0.0,1.82
COL116-2.p,0.0,1.73
COL104-2.p,0.0,2.23
COL111-2.p,0.0,1.86
COL112-2.p,0.0,6.34
MGT030-1.p,0.0,78.94
MGT022-1.p,0.0,2.02
MGT001-1.p,0.0,9.24
MGT036-3.p,0.0,2.13
MGT022-2.p,0.0,2.01
MGT004-1.p,0.0,10.59
MGT018-1.p,0.0,3.21
MGT008-1.p,0.0,2.57
MGT036-2.p,0.0,2.09
MGT009-1.p,0.0,3.69
MGT032-2.p,0.0,2.21
MGT010-1.p,0.0,3.37
MGT036-1.p,0.0,2.34
MGT006-1.p,0.0,3.13
MGT003-1.p,0.0,2.36
MGT041-2.p,0.0,1.85
MGT015-1.p,0.0,10.47
TOP005-2.p,0.0,2.85
TOP002-2.p,0.0,1.74
TOP004-2.p,0.0,2.69
CAT007-3.p,0.0,2.12
ANA029-2.p,0.0,3.18
ANA013-2.p,0.0,1.79
ANA039-2.p,0.0,3.11
ANA037-2.p,0.0,3.73
ANA041-2.p,0.0,1.69
ANA038-2.p,0.0,2.19
ANA025-2.p,0.0,5.07
ANA042-2.p,0.0,1.74
GRP004-2.p,0.0,28.42
GRP046-2.p,0.0,4.28
GRP124-2.004.p,0.0,20.24
GRP126-4.004.p,0.0,50.55
GRP028-1.p,0.0,6.47
GRP003-2.p,0.0,7.71
GRP134-2.003.p,0.0,3.69
GRP125-4.003.p,0.0,2.81
GRP127-1.004.p,0.0,44.18
GRP127-3.004.p,0.0,23.66
GRP123-3.003.p,0.0,13.0
GRP133-1.003.p,0.0,5.13
GRP126-2.004.p,0.0,7.73
GRP131-2.002.p,0.0,3.97
GRP123-9.003.p,0.0,3.02
GRP133-2.003.p,0.0,3.24
GRP124-4.004.p,0.0,59.11
GRP005-1.p,0.0,4.48
GRP124-6.004.p,0.0,34.54
GRP132-2.002.p,0.0,3.94
GRP028-3.p,0.0,2.89
GRP123-6.003.p,0.0,2.75
GRP124-3.004.p,0.0,74.24
GRP123-7.003.p,0.0,2.92
GRP034-4.p,0.0,8.17
GRP132-1.002.p,0.0,2.35
GRP129-4.004.p,0.0,44.44
GRP123-4.003.p,0.0,6.46
GRP044-2.p,0.0,2.03
GRP041-2.p,0.0,2.18
GRP135-1.002.p,0.0,2.06
GRP123-1.003.p,0.0,8.21
GRP124-9.004.p,0.0,96.17
GRP129-2.004.p,0.0,37.95
GRP130-2.003.p,0.0,2.68
GRP006-1.p,0.0,4.46
GRP126-3.004.p,0.0,45.53
GRP124-8.004.p,0.0,28.57
GRP125-1.003.p,0.0,2.76
GRP028-4.p,0.0,2.51
GRP128-1.003.p,0.0,5.21
GRP129-1.003.p,0.0,3.91
GRP134-1.003.p,0.0,4.88
GRP043-2.p,0.0,2.54
GRP042-2.p,0.0,2.33
GRP128-4.003.p,0.0,3.6
GRP124-1.004.p,0.0,26.38
GRP130-4.003.p,0.0,2.57
GRP045-2.p,0.0,4.79
GRP033-3.p,0.0,23.19
GRP131-1.002.p,0.0,2.54
GRP001-5.p,0.0,3.44
GRP123-2.003.p,0.0,5.6
GRP123-8.003.p,0.0,3.0
GRP124-7.004.p,0.0,56.14
GRP047-2.p,0.0,149.77
GRP135-2.002.p,0.0,2.13
GRP130-3.003.p,0.0,4.33
NUM016-2.p,0.0,1.95
NUM015-1.p,0.0,2.17
NUM014-1.p,0.0,1.96
NUM025-2.p,0.0,2.06
HWV005-2.p,0.0,3.04
HWV008-2.001.p,0.0,4.09
HWV003-3.p,0.0,3.21
PLA031-1.002.p,0.0,152.19
PLA003-1.p,0.0,2.33
PLA001-1.p,0.0,2.26
PLA031-1.001.p,0.0,35.28
PLA020-1.p,0.0,3.18
PLA006-1.p,0.0,3.14
PLA002-1.p,0.0,2.06
PUZ018-1.p,0.0,16.22
PUZ035-4.p,0.0,3.23
PUZ003-1.p,0.0,1.84
PUZ025-1.p,0.0,2.49
PUZ032-1.p,0.0,51.59
PUZ033-1.p,0.0,1.79
PUZ017-1.p,0.0,267.34
PUZ023-1.p,0.0,2.43
PUZ027-1.p,0.0,2.97
PUZ014-1.p,0.0,1.92
PUZ026-1.p,0.0,4.31
PUZ009-1.p,0.0,1.8
PUZ035-1.p,0.0,2.19
PUZ011-1.p,0.0,2.35
PUZ008-1.p,0.0,2.58
PUZ012-1.p,0.0,2.12
PUZ035-2.p,0.0,2.18
PUZ030-1.p,0.0,3.33
PUZ024-1.p,0.0,2.17
PUZ002-1.p,0.0,1.89
PUZ047-1.p,0.0,2.18
PUZ022-1.p,0.0,185.71
PUZ013-1.p,0.0,1.83
PUZ004-1.p,0.0,1.77
PUZ030-2.p,0.0,2.59
PUZ021-1.p,0.0,3.32
PUZ016-2.005.p,0.0,32.43
PUZ029-1.p,0.0,1.95
PUZ001-1.p,0.0,1.95
GRA001-1.p,0.0,1.89
SET835-2.p,0.0,1.79
SET828-2.p,0.0,1.8
SET827-2.p,0.0,1.82
SET829-2.p,0.0,1.82
SET786-1.p,0.0,1.83
SET002-1.p,0.0,2.47
SET859-2.p,0.0,2.27
SET819-2.p,0.0,1.69
SET836-2.p,0.0,1.8
SET852-2.p,0.0,2.16
SET045-5.p,0.0,2.4
SET047-5.p,0.0,2.46
SET043-5.p,0.0,1.74
SET833-2.p,0.0,1.8
SET004-1.p,0.0,2.21
SET850-2.p,0.0,2.28
SET001-1.p,0.0,1.87
SET826-2.p,0.0,1.82
SET003-1.p,0.0,2.31
SET818-2.p,0.0,1.77
SET846-2.p,0.0,1.96
SET856-2.p,0.0,1.74
SET832-2.p,0.0,1.87
SET824-2.p,0.0,1.74
SYN327-1.p,0.12,1.88
SYN578-1.p,0.12,5.19
SYN354-1.p,0.12,1.99
SYN325-1.p,0.12,1.83
SYN328-1.p,0.12,8.85
SYN352-1.p,0.12,3.08
SYN319-1.p,0.12,1.81
SYN728-1.p,0.12,1.8
SYN066-1.p,0.12,1.82
SYN082-1.p,0.12,2.54
SYN334-1.p,0.12,46.13
FLD010-3.p,0.12,37.82
KRS003-1.p,0.12,2.02
KRS012-1.p,0.12,2.04
KRS001-1.p,0.12,2.12
KRS015-1.p,0.12,2.38
NLP094-1.p,0.12,5.71
NLP080-1.p,0.12,3.94
NLP079-1.p,0.12,4.01
MSC002-2.p,0.12,108.49
MSC003-1.p,0.12,1.97
MSC002-1.p,0.12,2.72
SWV246-2.p,0.12,3.46
SWV321-2.p,0.12,3.96
SWV240-2.p,0.12,6.2
SWV284-2.p,0.12,5.93
SWV245-2.p,0.12,3.41
SWV283-2.p,0.12,2.96
SWV244-2.p,0.12,2.12
MGT028-1.p,0.12,2.85
MGT007-1.p,0.12,25.7
MGT016-1.p,0.12,3.19
TOP004-1.p,0.12,3.82
NUM022-1.p,0.12,3.2
NUM027-1.p,0.12,10.69
NUM016-1.p,0.12,2.95
HWV005-1.p,0.12,3.64
HWV006-2.p,0.12,3.79
HWV007-2.p,0.12,3.69
HWV008-2.002.p,0.12,3.74
PUZ035-3.p,0.12,3.23
PUZ031-1.p,0.12,79.11
PUZ035-5.p,0.12,2.09
ALG002-1.p,0.12,4.07
SET055-7.p,0.12,4.02
SET009-1.p,0.12,2.62
SET044-5.p,0.12,1.83
SET006-1.p,0.12,2.57
SET008-1.p,0.12,3.84
SYN871-1.p,0.14,248.12
SYN875-1.p,0.14,97.32
SYN844-1.p,0.14,236.21
SYN845-1.p,0.14,131.04
SYN892-1.p,0.14,95.48
SYN869-1.p,0.14,133.51
SYN891-1.p,0.14,233.84
SYN874-1.p,0.14,133.13
PUZ008-2.p,0.14,2.9
PUZ037-2.p,0.14,45.73
PUZ037-1.p,0.14,4.45
LAT271-2.p,0.25,1.89
LCL359-1.p,0.25,2.87
SYN333-1.p,0.25,1.84
SYN039-1.p,0.25,24.03
FLD033-3.p,0.25,209.96
NLP081-1.p,0.25,20.71
SWV290-2.p,0.25,10.34
COL103-2.p,0.25,1.73
MGT002-1.p,0.25,2.71
MGT017-1.p,0.25,10.35
NUM023-1.p,0.25,2.34
NUM025-1.p,0.25,2.0
NUM019-1.p,0.25,1.93
HWV008-1.002.p,0.25,8.13
HWV006-1.p,0.25,5.76
HWV007-1.p,0.25,4.72
SET011-1.p,0.25,114.76
SET046-5.p,0.25,2.69
PUZ036-1.005.p,0.29,2.94
SYN093-1.002.p,0.33,1.9
SYN098-1.002.p,0.33,2.36
SYN097-1.002.p,0.33,2.06
SYN085-1.010.p,0.33,1.81
SYN090-1.008.p,0.33,2.24
SYN089-1.002.p,0.33,1.76
SYN094-1.005.p,0.33,3.42
SWV288-2.p,0.38,27.49
SWV293-2.p,0.38,2.52
HWV008-1.001.p,0.38,4.11

